On the Optimal Choice of Nucleosynthetic Yields, IMF and Number of SNe Ia for Chemical Evolution Modelling

To fully harvest the rich library of stellar elemental abundance data available, we require reliable models that facilitate our interpretation of them. Galactic chemical evolution (GCE) models are one such set, and a key part of which are the selection of chemical yields from different nucleosynthetic enrichment channels, predominantly asymptotic giant branch (AGB) stars, Type Ia supernovae (SNe Ia), and core-collapse supernovae (CC-SNe). Here, we present a scoring system for yield tables based on their ability to reproduce proto-solar abundances within a simple parametrisation of the GCE modelling software Chempy, which marginalises over galactic parameters describing simple stellar populations (SSPs) and interstellar medium physics. Two statistical scoring methods are presented, based on Bayesian evidence and leave-one-out cross-validation and are applied to five CC-SN tables, (a) for all mutually available elements and (b) for a subset of the 9 most abundant elements. We find that the yields of Prantzos et al. (P18, including stellar rotation) and Chieffi & Limongi (C04) best reproduce proto-solar abundances for the two cases, respectively. The inferred best-fit SSP parameters for (b) are $\alpha_\mathrm{IMF}=-2.45^{+0.15}_{-0.11}$ for the initial mass function high-mass slope and $\mathrm{N}_\mathrm{Ia}=1.29^{+0.45}_{-0.31}\times10^{-3}$ M$_\odot^{-1}$ for the SN Ia normalisation, which are broadly consistent across tested yield tables. Additionally, we demonstrate how Chempy can be used to dramatically improve elemental abundance predictions of hydrodynamical simulations by plugging tailored best-fit SSP parameters into a Milky Way analogue from Gutcke & Springel. Our code, including a comprehensive tutorial, is freely available and can additionally provide SSP enrichment tables for any combination of parameters and yield tables.

==> Referee_Response.txt <==
We would like to thank the anonymous referee for their useful comments. New sections of text are marked in bold and detailed responses to all these comments is included below, with the original referee's comments indented. We also note that figure 5 is new and figure 7 has been substantially modified.
---------------------------------------------------------------------
> 1) I have the feeling that this version of the article is only a
> limited application of the Chempy chemical evolution by Rybizki et
> al. (2017). In the introduction the authors state that the analysis
> could be extended to other observational constraints. I think that the
> inclusion already in this paper of the age-metallicity relation, or
> the analysis of the metallicity distribution function could give at
> the paper a higher astrophysical significance.

In figure 5, we plot a prediction of the Chempy model in the [alpha/Fe] vs. [Fe/H] plane, still using the same input constraints as before, and compare it to APOGEE data. Although we agree that more observational constraints would be nice, we are cautious about including AMR's or MDF's as constraints in this context since a spatial representation of a one-zone model is impossible to find. Given a more complex GCE model, such constraints could be usefully implemented. It would certainly be desirable to add more stellar abundances as constraints, yet this comes with additional problems e.g. since we would need to get ages for the stars, put their abundances on a consistent scale, and use star-dependent ISM parameters all of which adds significant computation time. For the scope of this paper, where we want to principally demonstrate our scoring technique, the inference from only using solar abundances seems to suffice.  

See: Fig. 5 + Section 5.2.3
----------

> 2) The authors should give more details related to the chemical
> evolution model. Even if the model is already presented in Rybizki et
> al. (2017), at least the basic ingredients must be provided also in
> this paper: presence of infall gas, the used star formation rate,
> outflow.

Subsection 2.1 has been extended to give a general overview of the functionality of Chempy, the parameters used here and a description of the MCMC process.

See: Section 2.1
----------

> 3) In Sec. 3.2 the authors underlined that the yields by Chieffi &
> Limongi (2004) and by West & Heger (2017) had to be re-scaled to the
> Asplund solar value. The nucleosynthesis could in principle be
> affected by the change of the assumed initial solar composition of
> stars if it is different from the one indicated by stellar evolution works.
> The fact to re-scale to Asplund generates this kind of "error"? This
> procedure generates negligible differences? Please add comment in text
> on this point.

This was an ambiguity in the wording of this section that has now been fixed. We simply convert the initial gross yields of C04 and W17 to net yields using the appropriate initial compositions that are used in the models, as obtained from the authors. There is no rescaling done to match the Asplund solar values, which would have affected the nucleosynthesis.

See: Section 3.2
----------

> 4) In general I do not agree with the fact that the results are only
> constrained by the solar values. The evolution in classical chemical
> evolution plots as [alpha/Fe] vs [Fe/H] must be provided by the
> authors for their best models. For example, the authors included the
> "failed supernova", and it is written in the Sect. 3.2 that this
> choice leads to "a decrease of the alpha elements by ~35%".
> Therefore it is important to compare the chemical evolution lines of
> the models with recent observational data in the solar neighborhood,
> to test the validity of this assumption in terms of galactic chemical
> evolution plots.

(See also response to the first point above)

Our results are only constrained by the solar abundances and our priors. We have added plots in the [alpha/Fe] vs [Fe/H] for our best model in Figure 5 which fits the data reasonably well. We also tested the difference of increasing CC-SN_max from 40 to 100 M_sun. This results in the [alpha/Fe] being more enhanced at low-metallicities. (Parameter sets for this are given in table 4 (appendix B) for the TNG yields, noting that a `failed supernova' routine is included only for the 40 M_sun case). Due to the free SN Ia and IMF parameters these tracks will still pass solar values. In the representation of figure 5 the low metallicity tail will go up by about 0.7 dex. 

See: Fig 5 + discussion in section 5.2.3
----------

> 5) In section 5.3 the authors applied their method to hydro-dynamical
> simulation. As I have mentioned in the previous point, it is not clear
> to me the reason why they did not show the one zone chemical
> evolution model results. The trend of [X/Fe] vs [Fe/H] abundance
> ratios can provide important information!. In fact, in Rybizki et al. (2017) in their Fig
> 17 the APOGEE data are compared with the chemical evolution models.
> It seems a little strange that instead in this new paper this kind of
> plots is not included and the entire analysis is limited to the fit of solar value of
> chemical elements.

Figure 7 has now been updated to include the prior and posterior distribution of Chempy chemical evolution tracks and a discussion is given in section 5.3.3

See: Fig. 7, section 5.3.3
----------

> 6) I would like to ask the author to give details related of the adopted
> interpolation of the stellar yields among different metallicities. Are
> the results dependent on the method of the interpolation?

In the paper the results are obtained using logarithmic interpolation of metallicities. To assess the impact of the interpolation method on our results we computed the posterior parameters and scores for the optimal 29-element inference using the Prantzos et al. (2018) yields. The scores were found to be consistent within their errors, and all parameter inferences were consistent within 0.2 sigma. This is noted in the footnote of section 3.2, and for more details, see the discussion in Cote et al. (2016)

See: Footnote, section 3.2
----------

> 7) Is the constraint that the SFR at the time of birth of the Sun should
> be at least the 5% of the median values, supported by observations?

We apologise that this was originally not stated clearly in the text, which has now been modified (section 2.1). This constraint is merely to be sure that there still is a non-zero SFR at time of solar birth, otherwise the gamma function could be extremely peaked and would not produce any stars at the age of the solar birth. Still, because its a one-zone model it would provide an elemental abundance pattern which could be arbitrary. We are unaware of any observations of the Milky Way SFR 4.5 Gyr ago but 5% of the median SFR should be an absolute minimum to the assumed star formation at those times if we look at external Milky Way-like galaxies.

See: Section 2.1 + footnote
----------

> 8) I do not agree with the authors when they consider the slope of the
> IMF as a free parameter. In the literature there are already several
> IMF related to observations in the solar neighborhood stars. I do not
> see the reason why a free parameter must be introduced. For my point
> of view it would be enough to test different IMFs (e.g. Chabrier 2003,
> Scalo 1986, Kroupa 1993, Salpeter ) and determine which one gives the
> best fit. What about the Integrated Initial Mass Function (IGIMF)
> (e.g. Kroupa & Weidener 2003, Recchi et al. 2014)? It would be
> possible to implement it in the chemical evolution model?

Additional sentences and a footnote in section 5.2.1 have been added to this effect. We would argue that, although well-constrained for the low-mass stellar IMF, the high-mass IMF slope is poorly constrained from star-counts within the MW, which suffer from incompleteness and are very inaccurate for the most massive stars. Inferences using chemical evolution modelling are thus a valuable tool to play this game, especially due to their strong dependence on the high-mass regions. Recent determinations by Weisz et al. (2015) for M31 infer a slightly steeper than canonical high-mass slope, thus there is still significant tension with standard results. Using rigid IMF values from the literature thus seems odd when we are able here to determine the high-mass slope together with uncertainties. The code (freely available online) could be easily adapted to use other IMF slopes, however we prefer the flexible approach here.

See: Section 5.2.1 + footnote
----------

> 9) Why all the yields tested in this work do not include the rotation
> yields?. For example the Geneve group yields where combined effect of
> mass loss and rotation are taken into account should be tested (Meynet
> & Maeder 2002, Hirschi et al. 2005, Hirschi 2007, Ekstrom et
> al. 2008). Morever, I think that Chieffi & Limongi (2013) presented
> Pre-supernova Evolution of Rotating Solar Metallicity Stars in the
> Mass Range 13-120 M_sun providing explosive yields.

We thank the referee for this suggestion. An additional yield set has been added; from the new Prantzos et al. (2018) yields (P18), averaged over three rotational velocities. The 29 element scores for this yield set are greater than that found for other yield sets, which we attribute to the addition of rotational effects. (We also compute the scores for the P18 yields without rotation which are found to be much worse). The scores are less good for the 9-element case, due to the strong bias from the poor prediction of Mg.

See: Tables 2 + 3, sections 3.2 + 5.1, 5.2 + abstract + conclusion
----------

==> todo_list_and_changes.txt <==
This document describes the action items that need to be done for resubmission and tracks the changes to the manuscript (write everything new in boldface!). We can also directly phrase the answers to each comment of the referee.


> 1) I have the feeling that this version of the article is only a
> limited application of the Chempy chemical evolution by Rybizki et
> al. (2017). In the introduction the authors state that the analysis
> could be extended to other observational constraints. I think that the
> inclusion already in this paper of the age-metallicity relation, or
> the analysis of the metallicity distribution function could give at
> the paper a higher astrophysical significance.

Assignee: Jan, support Oliver
Action item: produce plots of AMR and MDF in comparison to APOGEE data, Jan needs best parameter (median posterior) models from Oliver (cube and abundances)
Changes in the paper:
We added the new figure 5 and a paragraph discussing it in section 5.2.3
Answer to the referee:
We plotted a prediction of the Chempy model (still only using the solar abundances as our input data) in [alpha/Fe] vs. [Fe/H] and compare it to APOGEE data. The reason why we do not want to include AMR's or MDF's into our inference is that a spatial representation of a one-zone model is impossible to find. We shortly discuss this in the new paragraph. On the other hand, we agree that it would be nice to include more observational constraints, i.e. more stellar abundances. The problem that comes with that is to get ages for the stars and put their abundances on a consistent scale. For the scope of this paper, where we want to demonstrate our scoring technique, the inference from only using solar abundances seems to suffice.  




> 2) The authors should give more details related to the chemical
> evolution model. Even if the model is already presented in Rybizki et
> al. (2017), at least the basic ingredients must be provided also in
> this paper: presence of infall gas, the used star formation rate,
> outflow.

Assignee: Jan Rybizki
Action item: write extra subsection
Changes in the paper: Extended section 2.1
Answer to the referee: 
We extended subsection 2.1 to give a rough overview of the functionality of Chempy.

> DONE 3) In Sec. 3.2 the authors underlined that the yields by Chieffi &
> Limongi (2004) and by West & Heger (2017) had to be re-scaled to the
> Asplund solar value. The nucleosynthesis could in principle be
> affected by the change of the assumed initial solar composition of
> stars if it is different from the one indicated by stellar evolution works.
> The fact to re-scale to Asplund generates this kind of "error"? This
> procedure generates negligible differences? Please add comment in text
> on this point.

Assignee: Oliver
Action item: rephrase the wording. make the point clear
Changes in the paper: Paragraph 3.2
Answer to the referee: This was an ambiguity in the wording of this section that has now been fixed. We simply convert the initial gross yields of C04 and W17 to net yields using the appropriate initial compositions that are used in the models, as obtained from the authors. There is no rescaling done to match the Asplund solar values, which would have affected the nucleosynthesis.

> 4) In general I do not agree with the fact that the results are only
> constrained by the solar values. The evolution in classical chemical
> evolution plots as [alpha/Fe] vs [Fe/H] must be provided by the
> authors for their best models. For example, the authors included the
> "failed supernova", and it is written in the Sect. 3.2 that this
> choice leads to "a decrease of the alpha elements by ~35%".
> Therefore it is important to compare the chemical evolution lines of
> the models with recent observational data in the solar neighborhood,
> to test the validity of this assumption in terms of galactic chemical
> evolution plots.

Assignee: Jan, support Oliver
Action item: Plotting the best models in alpha/fe vs feh. Also need a few models without failed supernove routine  
Changes in the paper: We added figure 5 and a discussion thereof
Answer to the referee: 
Our results are only constrained by the solar abundances and our priors.
We plot now [alpha/Fe] vs [Fe/H] for our best model in Figure 5 which fits the data reasonably well. We also tested the difference of increasing CC-SN_max from 40 to 100 Msun. This results in the [alpha/Fe] being more enhanced at low-metallicities. Due to the free SNIa and IMF parameters these tracks will still go through solar values. In the representation of figure 5 the low metallicity tail will go up by about 0.7 dex. [Depending on the uncertainties coming from the stellar sample one uses for comparison or the incorporation of 3D/NLTE effects at low metallicities when inferring their abundances] maybe not necessary

> DONE 5) In section 5.3 the authors applied their method to hydro-dynamical
> simulation. AS I have mentioned in the previous point, it is not clear
> to me the reason why they did not show the one zone chemical
> evolution model results. The trend of [X/Fe] vs [Fe/H] abundance
> ratios can provide important information!. In fact, in Rybisky et al. (2017) in their Fig
> 17 the APOGEE data are compared with the chemical evolution models.
> It seems a little strange that instead in this new paper this kind of
> plots is not included and the entire analysis is limited to the fit of solar value of
> chemical elements.

Assignee: Jan, support Thales, Oliver
Action item: Overplot the Chempy tracks
Changes in the paper: Figure 7 is updated
Answer to the referee: 
We included the prior and posterior distribution of chemical evolution tracks in figure 7 and a discussion thereof in the text.

DONE 6) I would like to ask the author to give details related of the adopted
> interpolation of the stellar yields among different metallicities. Are
> the results dependent on the method of the interpolation?

Assignee: Oliver
Action item: rerun one unproblematic inference and switch to linear interpolation. Or just use the best parameters for one simulation do the Chempy predictions with linear and with logarithmic interpolation
Changes in the paper: See footnote in section 3.2
Answer to the referee: In the paper the results are obtained using logarithmic interpolation of metallicities. To assess the impact of the interpolation method on our results we computed the posterior parameters and scores for the optimal 29-element inference using the Prantzos et al. (2018) yields. The scores were found to be consistent within their errors, and all parameter inferences were consistent within 0.2 sigma. For more details, see the discussion in Cote et al. (2016)

> 7) Is the constraint that the SFR at the time of birth of the Sun should
> be at least the 5% of the median values, supported by observations?

Assignee: Jan
Action item: explain what we mean by that, maybe even find evidence that supports this...
Changes in the paper:extended section 2.1
Answer to the referee: 
We probably did not state that correctly and edited section 2.1 accordingly and added a footnot. This constraint is merely to be sure, that there still is any kind of SFR at time of solar birth, otherwise the gamma function could be extremely peaked and would not produce any stars at the age of the solar birth. Still because its a one-zone model it would provide an elemental abundance pattern which could be arbitrary.
We don't know of any observations of the SFR 4.5Gyr ago but 5% of the median SFR should be an absolute minimum to the assumed star formation at those times if we look at external Milky Way like Galaxies.

> 8) I do not agree with the authors when they consider the slope of the
> IMF as a free parameter. In the literature there are already several
> IMF related to observations in the solar neighborhood stars. I do not
> see the reason why a free parameter must be introduced. For my point
> of view it would be enough to test different IMFs (e.g. Chabrier 2003,
> Scalo 1986, Kroupa 1993, Salpeter ) and determine which one gives the
> best fit. What about the Integrated Initial Mass Function (IGIMF)
> (e.g. Kroupa & Weidener 2003, Recchi et al. 2014)? It would be
> possible to implement it in the chemical evolution model?

Assignee: Jan
Action item: write Answer
Changes in the paper: Some additions in section 5.2.1
Answer to the referee: 
We added a few sentences and a footnote in section 5.2.1. We would argue that determinations of the high-mass slope from starcounts from within the MW suffer completeness and are very inaccurate for the most massive stars.
Therefore inferences using chemical evolution modelling are a valuable tool to play this game. Recent determinations by Weisz et. al. 2015 for M31 infer a slightly steeper than canonical high-mass slope. Using rigid IMF values from the literature seems odd when we are able here to determine the high-mass slope together with uncertainties.


This really drives me insane. The high-mass slope is not constrained in the solar neighbourhood. Of course the los-mass stellar IMF shape is constrained by star counts, but the high mass not. We want to infer it. End of story.

DONE > 9) Why all the yields tested in this work do not include the rotation
> yields?. For example the Geneve group yields where combined effect of
> mass loss and rotation are taken into account should be tested (Meynet
> & Maeder 2002, Hirschi et al. 2005, Hirschi 2007, Ekstrom et
> al. 2008). Morever, I think that Chieffi & Limongi (2013) presented
> Pre-supernova Evolution of Rotating Solar Metallicity Stars in the
> Mass Range 13-120 M_sun providing explosive yields.

Assignee: Oliver
Action item: Include CL2018 yields http://orfeo.iaps.inaf.it/, do inference on those. Maybe also add the Geneve group yields?
Changes in the paper:
Answer to the referee:
We added it

NB: Now using rotationally averaged yields from Nikos' paper. This is updated in tables 2+3 + figures 3+4 + in body of text. Good results for 28 elements, less good for 9 elements - since Mg poorly predicted. 
